Internal wave crystals

Geophysical fluids such as the ocean and atmosphere can be stratified: their density depends on the depth. As a consequence, they can host internal gravity waves that propagate in the bulk of the fluid, far from the surface. These waves can transport energy and momentum over large distances, thereby affecting large-scale circulation patterns, as well as the transport of heat, sediments, nutrients and pollutants in the ocean. When the density stratification is not uniform, internal waves can exhibit wave phenomena such as resonances, tunneling, and frequency-dependent transmissions. Spatially periodic density profiles formed by thermohaline staircases are commonly found in stratified fluids ranging from the Arctic Ocean to giant planet interiors, and can produce extended regions with periodically stratified fluid. Here, we report on the experimental observation of band gaps for internal gravity waves, ranges of frequencies over which the wave propagation is prohibited in the presence of a periodic stratification. We show the existence of surface states controlled by boundary conditions and discuss their topological origin. Our results suggest that energy transport can be profoundly affected by the presence of periodic stratifications in geophysical fluids ranging from Earth's oceans to gas giants.

==> media/common_figures.inc <==
\usepackage{amsmath}
\usepackage{amsfonts}
\usepackage{amssymb}
\usepackage{mathrsfs}
\usepackage{etoolbox}
\usepackage{tikz}
\usepackage{pgfplots}
\pgfplotsset{compat=1.16}
\usepackage{pgfplotstable}
\usepackage{booktabs}
\usepackage{siunitx}

%\usepackage{mathabx}

\usepackage{scalerel}
\usepackage{braket}

\usepackage{stmaryrd}
\newcommand\bmmax{2}
\usepackage{bm}

\usetikzlibrary{optics}
\usetikzlibrary{positioning}
\usetikzlibrary{calc}
\usetikzlibrary{math}
\usetikzlibrary{decorations, decorations.pathreplacing, decorations.pathmorphing, decorations.markings}
\usetikzlibrary{patterns}
\usetikzlibrary{shapes,shapes.geometric}
\usetikzlibrary{intersections}
\usetikzlibrary{matrix}
\usetikzlibrary{positioning}
\usetikzlibrary{arrows.meta}
\usetikzlibrary{quotes,angles}
\usetikzlibrary{fit}

\usepackage{adjustbox}

\definecolor{ct_black}{HTML}{000000}
\definecolor{ct_orange}{HTML}{ED872D}
\definecolor{ct_purple}{HTML}{7A68A6}
\definecolor{ct_blue}{HTML}{348ABD}
\definecolor{ct_turquoise}{HTML}{188487}
\definecolor{ct_red}{HTML}{E32636}
\definecolor{ct_pink}{HTML}{CF4457}
\definecolor{ct_green}{HTML}{467821}


\definecolor{tab_blue}{HTML}{1F77B4}
\definecolor{tab_orange}{HTML}{FF7F0E}
\definecolor{tab_green}{HTML}{2CA02C}
\definecolor{tab_red}{HTML}{D62728}
\definecolor{tab_purple}{HTML}{9467BD}
\definecolor{tab_brown}{HTML}{8C564B}
\definecolor{tab_pink}{HTML}{E377C2}
\definecolor{tab_gray}{HTML}{7F7F7F}
\definecolor{tab_olive}{HTML}{BCBD22}
\definecolor{tab_cyan}{HTML}{17BECF}

\def\blsq{\scaleto{\blacksquare}{3pt}}

\def\ii{\text{i}}

\def\setdimen#1#2{\newdimen#1%
\pgfmathsetlength{#1}{#2}%
}

\renewcommand{\familydefault}{\sfdefault}
\usepackage[cm]{sfmath}



==> media/figure_wyckoff.tikz <==
\begin{tikzpicture}

\node at (-2cm,-1cm) {\textbf{(a)}};
\node at (-2cm,-2cm) {\textbf{(b)}};
\node at (-2cm,-3cm) {\textbf{(c)}};

\begin{scope}[yshift=-1cm,xshift=1cm]
\node[inner sep=0,minimum width=2cm,minimum height=0.4cm,fill=tab_blue!20] (uc) {};
%\fill[tab_blue!60] (uc.north west) -- (uc.south west) -- ($(uc.south west)!0.25!(uc.south east)$) -- ($(uc.north west)!0.25!(uc.north east)$) -- cycle;

%\fill[tab_blue!60] (uc.north east) -- (uc.south east) -- ($(uc.south east)!0.25!(uc.south west)$) -- ($(uc.north east)!0.25!(uc.north west)$) -- cycle;

\node[circle, inner sep=0,minimum size=0.15cm,draw,fill,tab_red] (1a) at (0,0) {};
\node[above=0.05cm of 1a,tab_red] {1a};

\node[circle, inner sep=0,minimum size=0.15cm,draw,fill,tab_red] (1b) at (uc.east) {};
\node[above=0.05cm of 1b,tab_red] {1b};

\node[left=0.2cm of uc] {unit cell};
\end{scope}


\begin{scope}[yshift=-2cm,xshift=1.5cm]
%\fill[tab_blue!20] (-3cm,0.25cm) rectangle (3cm, -0.25cm);
\foreach \i in {0,1,...,7}
{
\fill[tab_blue!20] ({-3cm+\i*0.55cm},0.25cm) rectangle ({-3cm+\i*0.55cm+0.5cm}, -0.25cm);
%\node[circle, inner sep=0,minimum size=0.15cm,draw,fill,tab_red] at ({-3cm+\i*0.55cm},0) {};
\node[circle, inner sep=0,minimum size=0.15cm,draw,fill,tab_red] at ({-3cm+\i*0.55cm+0.25cm},0) {};
}
\end{scope}

\begin{scope}[yshift=-3cm,xshift=1.5cm]
%\fill[tab_blue!20] (-3cm,0.25cm) rectangle (3cm, -0.25cm);
\foreach \i in {0,1,...,7}
{
\fill[tab_blue!20] ({-3cm+\i*0.55cm},0.25cm) rectangle ({-3cm+\i*0.55cm+0.5cm}, -0.25cm);
\node[circle, inner sep=0,minimum size=0.15cm,draw,fill,tab_red] at ({-3cm+\i*0.55cm},0) {};
}
\end{scope}



\end{tikzpicture}

==> media/scattering_notations.tikz <==
\begin{tikzpicture}[>=latex]
\draw[thick] (0,1.5cm) -- (0,-1.5cm);
\begin{scope}[thick]
\draw[->,tab_blue] (-2cm, 0.75cm) -- (-0.1cm, 0.75cm) node[midway,above] {$\phi_{+}^\text{L}$};
\draw[<-,tab_red] (-2cm, -0.75cm) -- (-0.1cm, -0.75cm) node[midway,above] {$\phi_{-}^\text{L}$};

\draw[<-,tab_red] (2cm, 0.75cm) -- (0.1cm, 0.75cm) node[midway,above] {$\phi_{+}^\text{R}$};;
\draw[->,tab_blue] (2cm, -0.75cm) -- (0.1cm, -0.75cm) node[midway,above] {$\phi_{-}^\text{R}$};;
\end{scope}
\end{tikzpicture}

==> media/setup_surface_modes_scattering.tikz <==
\begin{tikzpicture}[>=latex]

\node at (-1.5cm,2.5cm) {\textbf{(a)}};
\node at (3cm,2.5cm) {\textbf{(b)}};

\begin{scope}[yshift=-0.25cm]

\node[inner sep=0,minimum height=3cm,minimum width=3cm,rectangle] (crystal box) {};
%\draw (box.south west) -- (box.south east);

%\draw let \n{pos} = 1 in  ($(box.south west)!{\n{pos}}!(box.north west)$) -- ($(box.south east)!{\n{pos}}!(box.north east)$);

%\draw let \n{bot} = 0, \n{top} = 0.1 in  ($(box.south west)!{\n{bot}}!(box.north west)$) -- ($(box.south east)!{\n{top}}!(box.north east)$);



\foreach \i in {1,2,...,5}
{
\fill[tab_blue!20] let \n{bot} = {(2*\i-1)*0.1}, \n{top} = {ifthenelse(\i==5,2*\i*0.1+0.2,2*\i*0.1)} in  ($(crystal box.south west)!{\n{bot}}!(crystal box.north west)$) rectangle ($(crystal box.south east)!{\n{top}}!(crystal box.north east)$);

\fill[tab_blue!60] let \n{bot} = {(2*\i-2)*0.1}, \n{top} = {(2*\i-1)*0.1} in  ($(crystal box.south west)!{\n{bot}}!(crystal box.north west)$) rectangle ($(crystal box.south east)!{\n{top}}!(crystal box.north east)$);

%\fill[tab_blue!20] let \n{bot} = {\i*0.1}, \n{top} = {(\i+1)*0.1} in  ($(box.south west)!{\n{bot}}!(box.north west)$) rectangle ($(box.south east)!{\n{top}}!(box.north east)$);
}

\node[inner sep=0,minimum height={1.2*3cm},minimum width=3cm,rectangle,anchor=south] (box) at (crystal box.south){};

%\node[inner sep=0,minimum width=3cm,minimum height={1.2*3cm},rectangle,draw=red] (enlarged box) {};

\draw[very thick] (box.south west) -- (box.south east);

\draw[very thick] (box.north west) -- (box.north east);

\fill[thick,pattern={north east lines}] (box.south west) rectangle ($(box.south east)+(0,-0.25cm)$);
\fill[thick,pattern={north east lines}] (box.north west) rectangle ($(box.north east)+(0,0.25cm)$);

\node[above=0.2cm of box.north] {wall};
\node[below=0.2cm of box.south] {wall};

\coordinate (arghlu) at (-1.7cm,0) {};

\draw[<->] (arghlu |- {$(crystal box.south west)!0.4!(crystal box.north west)$}) -- (arghlu |- {$(crystal box.south west)!0.6!(crystal box.north west)$}) node[midway,left] {$a$};

\draw[densely dashed] ($(crystal box.north east)!-0.1!(crystal box.north west)$) -- ($(crystal box.north east)!1.1!(crystal box.north west)$);

\draw[<->] (arghlu |- {$(crystal box.south west)!1!(crystal box.north west)$}) -- (arghlu |- {$(box.north west)$}) node[midway,left] {$\ell$};

\draw[thick] let \n1 = {0.25cm} in  [decorate,decoration={brace,amplitude=3pt}] ($(crystal box.north east)+(\n1,0)$) -- ($(crystal box.south east)+(\n1,0)$) node[coordinate,midway] (label brace pos) {};
\node[rotate=-90,anchor=south,yshift=0.2cm] at (label brace pos) {$n$ unit cells};

\node[tab_blue] at ($(crystal box.south west)!0.04!(crystal box.north west)+(-0.25cm,0)$) {\footnotesize $N_2$};
\node[tab_blue!60] at ($(crystal box.south west)!0.15!(crystal box.north west)+(-0.25cm,0)$) {\footnotesize $N_1$};

\end{scope}

\begin{scope}[xshift=4cm,every circle node/.append style={inner sep=0,minimum size=0.75cm}]
\node[circle,draw] (Swtop) at (0cm,2cm) {$r_{\text{wall}}$};
\node[circle,draw,minimum size=1cm] (Ssys) at (0cm,0cm) {$S_{\text{sys}}$};
\node[circle,draw] (SWbot) at (0cm,-2cm) {$r_{\text{wall}}$};

\draw[->] (Ssys) to[bend left] (Swtop);
\draw[<-] (Ssys) to[bend right] (Swtop);

\draw[->] (Ssys) to[bend left] (SWbot);
\draw[<-] (Ssys) to[bend right] (SWbot);
\end{scope}

\node at (5cm,0) {$\approx$};

\begin{scope}[xshift=6cm,every circle node/.append style={inner sep=0,minimum size=0.75cm}]
\node[circle,draw] (Swtop) at (0cm,2cm) {$r_{\text{wall}}$};
\node[circle,draw] (rsystop) at (0cm,0.5cm) {$r'$};
\node[circle,draw] (rsysbot) at (0cm,-0.5cm) {$r$};
\node[circle,draw] (SWbot) at (0cm,-2cm) {$r_{\text{wall}}$};

\draw[->] (rsystop) to[bend left] (Swtop);
\draw[<-] (rsystop) to[bend right] (Swtop);

\draw[->] (rsysbot) to[bend left] (SWbot);
\draw[<-] (rsysbot) to[bend right] (SWbot);
\end{scope}

\end{tikzpicture}

==> media/transfer_matrix_unit_cell.tikz <==
\begin{tikzpicture}[>=latex]
\node[rectangle, inner sep=0, outer sep=0, minimum height=0.75cm, minimum width=3cm,fill=tab_blue!60] (layer 1) {$N_2$};
\node[rectangle, inner sep=0, outer sep=0, minimum height=0.75cm, minimum width=3cm,fill=tab_blue!20,right=0cm of layer 1] (layer 2) {$N_1$};

\draw[densely dashed,very thick] (layer 1.north west) -- (layer 1.south west);
\draw[densely dashed,very thick] (layer 2.north west) -- (layer 2.south west);

\node[above=0cm of layer 1.north west] {$T_{2 1}^\text{int}$};
\node[above=0cm of layer 2.north west] {$T_{1 2}^\text{int}$};

\node[above=0cm of layer 2] {$T_{1}^\text{prop}(\ell_1)$};
\node[above=0cm of layer 1] {$T_{2}^\text{prop}(\ell_2)$};

\node[right=0cm of layer 2] {$\psi_{n}^{(1)}$};
\node[left=0cm of layer 1] {$\psi_{n-1}^{(1)}$};

\coordinate (aline) at (0,-0.75cm);

\draw[<->] (aline -| layer 1.west) -- (aline -| layer 1.east)  node[midway,below] {$\ell_2$};
\draw[<->] (aline -| layer 2.west) -- (aline -| layer 2.east) node[midway,below] {$\ell_1$};

\end{tikzpicture}
